Game Solving with Online Fine-Tuning

Game solving is a similar, yet more difficult task than mastering a game. Solving a game typically means to find the game-theoretic value (outcome given optimal play), and optionally a full strategy to follow in order to achieve that outcome. The AlphaZero algorithm has demonstrated super-human level play, and its powerful policy and value predictions have also served as heuristics in game solving. However, to solve a game and obtain a full strategy, a winning response must be found for all possible moves by the losing player. This includes very poor lines of play from the losing side, for which the AlphaZero self-play process will not encounter. AlphaZero-based heuristics can be highly inaccurate when evaluating these out-of-distribution positions, which occur throughout the entire search. To address this issue, this paper investigates applying online fine-tuning while searching and proposes two methods to learn tailor-designed heuristics for game solving. Our experiments show that using online fine-tuning can solve a series of challenging 7x7 Killall-Go problems, using only 23.54% of computation time compared to the baseline without online fine-tuning. Results suggest that the savings scale with problem size. Our method can further be extended to any tree search algorithm for problem solving. Our code is available at https://rlg.iis.sinica.edu.tw/papers/neurips2023-online-fine-tuning-solver.

==> figures/JA-online-CP_loss_value_n.csv <==
Iteration  Value
100	2.2916
200	2.19911
300	2.2098
400	2.17125
500	2.18479
600	2.14212
700	2.14262
800	2.11799
900	2.12415
1000	2.10504
1100	2.11575
1200	2.10159
1300	2.0959
1400	2.0882
1500	2.08301
1600	2.06332
1700	2.07372
1800	2.06833
1900	2.05733
2000	2.06112
2100	2.05427
2200	2.05083
2300	2.05271
2400	2.04519
2500	2.05956
2600	2.05161
2700	2.06172
2800	2.05572
2900	2.0596
3000	2.05233
3100	2.05986
3200	2.04793
3300	2.05476
3400	2.05288
3500	2.0509
3600	2.05256
3700	2.05747
3800	2.04227
3900	2.04886
4000	2.04581
4100	2.04526
4200	2.03167
4300	2.04164
4400	2.02635
4500	2.03617
4600	2.03626
4700	2.04019
4800	2.03724
4900	2.04036
5000	2.03811
5100	2.04195
5200	2.02862
5300	2.04493
5400	2.03636
5500	2.05681
5600	2.04769
5700	2.05531
5800	2.04571
5900	2.05018
6000	2.05414
6100	2.05749
6200	2.05249
6300	2.04565
6400	2.05126
6500	2.05525
6600	2.04573
6700	2.04571
6800	2.03179
6900	2.0458
7000	2.02856
7100	2.04243
7200	2.04447
7300	2.04772
7400	2.04292
7500	2.04696
7600	2.03834
7700	2.04103
7800	2.04684
7900	2.02837
8000	2.03319
8100	2.04007
8200	2.04236
8300	2.03217
8400	2.03105
8500	2.03068
8600	2.03305
8700	2.03305
8800	2.02053
8900	2.02976
9000	2.01225
9100	2.02483
9200	2.01384
9300	2.01311
9400	2.00615
9500	2.00497
9600	2.00321
9700	2.00714
9800	1.99172
9900	2.00507
10000	2.00581
10100	2.00864
10200	2.00218
10300	1.99558
10400	2.0139
10500	2.01522
10600	2.00667
10700	2.00711
10800	1.9993
10900	1.99771
11000	1.99907
11100	2.00289
11200	2.00385
11300	1.99994
11400	1.99965
11500	2.00078
11600	2.00209
11700	2.01392
11800	2.00648
11900	2.01076
12000	2.00652
12100	2.01076
12200	2.01057
12300	2.01938
12400	2.00367
12500	2.01883
12600	2.00976
12700	2.01614
12800	2.01216
12900	2.022
13000	2.01593
13100	2.01004
13200	2.00736
13300	2.01415
13400	2.01563
13500	2.02448
13600	2.02122
13700	2.00889
13800	2.01996
13900	2.01356
14000	2.01388
14100	2.00495
14200	1.99175
14300	2
14400	1.99599
14500	2.00193
14600	2.00431
14700	1.99423
14800	2.0003
14900	1.99294
15000	1.987
15100	1.98944
15200	1.99127
15300	1.99398
15400	1.9901
15500	1.9882
15600	1.98953
15700	1.98227
15800	1.98536
15900	1.97972
16000	1.97386
16100	1.9871
16200	1.98365
16300	1.98343
16400	1.9903
16500	1.9915
16600	1.98366
16700	1.99079
16800	1.97934
16900	1.98972
17000	1.99818
17100	1.99006
17200	1.99397
17300	1.98989
17400	1.98545
17500	1.99039
17600	1.98727
17700	1.99374
17800	1.99665
17900	1.98878
18000	1.98867
18100	1.99589
18200	2.00174
18300	2.00892
18400	2.00574
18500	2.01115
18600	2.00887
18700	2.00589
18800	2.00071
18900	2.00976
19000	2.01348
19100	2.01402
19200	2.00813
19300	2.01643
19400	2.0164
19500	2.03633
19600	2.01962
19700	2.02682
19800	2.02133
19900	2.02619
20000	2.02416
20100	2.01639
20200	2.02524
20300	2.01547
20400	2.02401
20500	2.02369
20600	2.02382
20700	2.02099
20800	2.01794
20900	2.01482
21000	2.0124
21100	2.01776
21200	2.025
21300	2.0212
21400	2.01448
21500	2.02225
21600	2.02844
21700	2.01587
21800	2.01361
21900	2.0316
22000	2.02643
22100	2.01063
22200	2.01989
22300	2.02151
22400	2.01533
22500	2.017
22600	2.00746
22700	2.01693
22800	2.01707
22900	2.02784
23000	2.02487
23100	2.01863
23200	2.01672
23300	2.01829
23400	2.01232
23500	2.00638
23600	2.00602
23700	1.99933
23800	2.00153
23900	2.00954
24000	2.00592
24100	2.01748
24200	2.00746
24300	1.99836
24400	1.99027
24500	2.00015
24600	1.98657
24700	1.98761
24800	1.98139
24900	1.98192
25000	1.97173
25100	1.98099
25200	1.96768
25300	1.97552
25400	1.97284
25500	1.97991
25600	1.97218
25700	1.96691
25800	1.96826
25900	1.96048
26000	1.95418
26100	1.96888
26200	1.96274
26300	1.97593
26400	1.96464
26500	1.96121
26600	1.96697
26700	1.96415
26800	1.96138
26900	1.94979
27000	1.95498
27100	1.96607
27200	1.95628
27300	1.95938
27400	1.95104
27500	1.9561
27600	1.9604
27700	1.96939
27800	1.96189
27900	1.95973
28000	1.96106
28100	1.96738
28200	1.95813
28300	1.96667
28400	1.96568
28500	1.96444
28600	1.958
28700	1.96069
28800	1.96801
28900	1.96791
29000	1.96845
29100	1.97144
29200	1.96582
29300	1.96013
29400	1.9597
29500	1.9688
29600	1.96359
29700	1.97858
29800	1.96104
29900	1.96655
30000	1.96595
30100	1.95423
30200	1.95796
30300	1.94569
30400	1.94885
30500	1.9473
30600	1.95096
30700	1.95821
30800	1.94908
30900	1.95141
31000	1.95561
31100	1.95119
31200	1.94209
31300	1.94517
31400	1.93785
31500	1.95005
31600	1.94561
31700	1.93756
31800	1.93743
31900	1.94487
32000	1.94221
32100	1.94179
32200	1.93551
32300	1.93655
32400	1.93638
32500	1.9265
32600	1.92397
32700	1.93344
32800	1.92445
32900	1.9296
33000	1.93026
33100	1.93056
33200	1.94125
33300	1.93084
33400	1.92667
33500	1.91762
33600	1.92956
33700	1.92304
33800	1.92414
33900	1.93587
34000	1.9309
34100	1.94841
34200	1.93574
34300	1.94976
34400	1.94912
34500	1.94479
34600	1.95459
34700	1.95328
34800	1.95165
34900	1.94685
35000	1.94565
35100	1.94659
35200	1.9458
35300	1.94518
35400	1.94702
35500	1.94861
35600	1.94209
35700	1.96183
35800	1.94814
35900	1.95833
36000	1.94846
36100	1.953
36200	1.95873
36300	1.95178
36400	1.95389
36500	1.96032
36600	1.95377
36700	1.94868
36800	1.95015
36900	1.94769
37000	1.94459
37100	1.9417
37200	1.93476
37300	1.93319
37400	1.93392
37500	1.93012
37600	1.92064


==> figures/baseline-online-bar-chart.csv <==
ID	Baseline	Online(SP)	Online(CP)	Online(SP+CP)
KC	747	1156	758	706
SA	937	1471	992	1105
SC	1557	3553	1715	1655
KA	2103	2621	2102	1931
SB	3860	1423	1364	2258
JC	12514	13963	6537	8343
KE	18771	3917	3336	3095
JD	30209	19396	11083	10896
KD	47494	25715	17434	16357
SE	64227	33437	12465	20428
DA	112874	50046	30313	28337
SD	124644	63058	23751	25531
JA	142115	69699	22384	24865
KF	147271	100690	35418	35197
JB	155786	83454	31957	31455
KB	156583	64493	38947	43200


==> figures/gpcn_n32_m16_empty_op_loss_value_n.csv <==
Iteration  Value	
100	5.75516
200	3.22446
300	3.17121
400	3.14375
500	3.12737
600	3.11615
700	3.10498
800	3.08653
900	3.08951
1000	3.08542
1100	3.0545
1200	3.04557
1300	3.04362
1400	3.04111
1500	3.03673
1600	3.01911
1700	3.01523
1800	3.00392
1900	3.00141
2000	2.9923
2100	2.93597
2200	2.93821
2300	2.93017
2400	2.93215
2500	2.92779
2600	2.90546
2700	2.90653
2800	2.89662
2900	2.89558
3000	2.90049
3100	2.87484
3200	2.87436
3300	2.8663
3400	2.86709
3500	2.86467
3600	2.84668
3700	2.84556
3800	2.85456
3900	2.83983
4000	2.83656
4100	2.77225
4200	2.77599
4300	2.76696
4400	2.76422
4500	2.76317
4600	2.72212
4700	2.72829
4800	2.73155
4900	2.72238
5000	2.72544
5100	2.68418
5200	2.68178
5300	2.6801
5400	2.67534
5500	2.68385
5600	2.65106
5700	2.64972
5800	2.65535
5900	2.63948
6000	2.64193
6100	2.61896
6200	2.61544
6300	2.60923
6400	2.60382
6500	2.60904
6600	2.58063
6700	2.5916
6800	2.58517
6900	2.57816
7000	2.5766
7100	2.55801
7200	2.54991
7300	2.55374
7400	2.54072
7500	2.5595
7600	2.52221
7700	2.51718
7800	2.52031
7900	2.52332
8000	2.51738
8100	2.48405
8200	2.48367
8300	2.48085
8400	2.48921
8500	2.48771
8600	2.44984
8700	2.44065
8800	2.4426
8900	2.42836
9000	2.44732
9100	2.41433
9200	2.41905
9300	2.41282
9400	2.41396
9500	2.40924
9600	2.37628
9700	2.3738
9800	2.37999
9900	2.37645
10000	2.37787
10100	2.30226
10200	2.2943
10300	2.30738
10400	2.30223
10500	2.30623
10600	2.23907
10700	2.2366
10800	2.23173
10900	2.23085
11000	2.23968
11100	2.17596
11200	2.1737
11300	2.17816
11400	2.17141
11500	2.17014
11600	2.11738
11700	2.12038
11800	2.11299
11900	2.11556
12000	2.11658
12100	2.07474
12200	2.07645
12300	2.0693
12400	2.0629
12500	2.0648
12600	2.02495
12700	2.02966
12800	2.02658
12900	2.02813
13000	2.02356
13100	2.0023
13200	1.99008
13300	2.00728
13400	1.99318
13500	1.99972
13600	1.94425
13700	1.95263
13800	1.95886
13900	1.95699
14000	1.95156
14100	1.93427
14200	1.93445
14300	1.93204
14400	1.9333
14500	1.93364
14600	1.91711
14700	1.91354
14800	1.90808
14900	1.91231
15000	1.90784
15100	1.8819
15200	1.88687
15300	1.89033
15400	1.88783
15500	1.88268
15600	1.86688
15700	1.8581
15800	1.85973
15900	1.85361
16000	1.85337
16100	1.84011
16200	1.84767
16300	1.83938
16400	1.84659
16500	1.83562
16600	1.82316
16700	1.82694
16800	1.82932
16900	1.82536
17000	1.81756
17100	1.79966
17200	1.81169
17300	1.80053
17400	1.80123
17500	1.80765
17600	1.79858
17700	1.79353
17800	1.78694
17900	1.79204
18000	1.78619
18100	1.7788
18200	1.77746
18300	1.77213
18400	1.77669
18500	1.77831
18600	1.77426
18700	1.76535
18800	1.75863
18900	1.77211
19000	1.76002
19100	1.76034
19200	1.75632
19300	1.76485
19400	1.74724
19500	1.7593
19600	1.75227
19700	1.75727
19800	1.75283
19900	1.75482
20000	1.75257
20100	1.75721
20200	1.73853
20300	1.75551
20400	1.74475
20500	1.74993
20600	1.7486
20700	1.7478
20800	1.73786
20900	1.75116
21000	1.73822
21100	1.74628
21200	1.74181
21300	1.73857
21400	1.73274
21500	1.72752
21600	1.72911
21700	1.72257
21800	1.72931
21900	1.7381
22000	1.73621
22100	1.74595
22200	1.73474
22300	1.74288
22400	1.74235
22500	1.74533
22600	1.7484
22700	1.75072
22800	1.74514
22900	1.73957
23000	1.74605
23100	1.73555
23200	1.7417
23300	1.74098
23400	1.74931
23500	1.74729
23600	1.74972
23700	1.75108
23800	1.76
23900	1.74963
24000	1.75831
24100	1.75876
24200	1.75267
24300	1.75565
24400	1.74598
24500	1.75175
24600	1.76413
24700	1.75376
24800	1.75458
24900	1.7579
25000	1.75847
25100	1.75804
25200	1.75255
25300	1.75342
25400	1.75313
25500	1.75007
25600	1.76022
25700	1.76563
25800	1.75632
25900	1.7467
26000	1.7651
26100	1.76776
26200	1.76028
26300	1.76086
26400	1.75717
26500	1.76231
26600	1.76458
26700	1.76082
26800	1.74682
26900	1.75935
27000	1.75337
27100	1.7714
27200	1.76363
27300	1.76627
27400	1.77304
27500	1.75716
27600	1.78611
27700	1.77616
27800	1.78338
27900	1.77847
28000	1.77949
28100	1.79931
28200	1.78715
28300	1.79342
28400	1.78927
28500	1.79291
28600	1.80863
28700	1.80488
28800	1.80472
28900	1.80698
29000	1.80695
29100	1.8247
29200	1.82287
29300	1.82869
29400	1.82212
29500	1.81494
29600	1.8325
29700	1.83881
29800	1.82877
29900	1.83811
30000	1.83242
30100	1.85854
30200	1.85269
30300	1.848
30400	1.84973
30500	1.85516
30600	1.86443
30700	1.87579
30800	1.86918
30900	1.86315
31000	1.86264
31100	1.8924
31200	1.8932
31300	1.89205
31400	1.89176
31500	1.89374
31600	1.90416
31700	1.90509
31800	1.9095
31900	1.90556
32000	1.90275
32100	1.90475
32200	1.91258
32300	1.90329
32400	1.90029
32500	1.89891
32600	1.91518
32700	1.91041
32800	1.90178
32900	1.90829
33000	1.91279
33100	1.89896
33200	1.89422
33300	1.91184
33400	1.9099
33500	1.90523
33600	1.88987
33700	1.88802
33800	1.88539
33900	1.89209
34000	1.89056
34100	1.88978
34200	1.9017
34300	1.89134
34400	1.89394
34500	1.88363
34600	1.88729
34700	1.87245
34800	1.87973
34900	1.8872
35000	1.88835
35100	1.87332
35200	1.89054
35300	1.88417
35400	1.87168
35500	1.88197
35600	1.89176
35700	1.88143
35800	1.88173
35900	1.88692
36000	1.88218
36100	1.89143
36200	1.89641
36300	1.88368
36400	1.88776
36500	1.88705
36600	1.91186
36700	1.91532
36800	1.91232
36900	1.90807
37000	1.90439
37100	1.89353
37200	1.88987
37300	1.89753
37400	1.89918
37500	1.88501
37600	1.88772
37700	1.90423
37800	1.89419
37900	1.87836
38000	1.88716
38100	1.87488
38200	1.8805
38300	1.88048
38400	1.87705
38500	1.88396
38600	1.88913
38700	1.88852
38800	1.88419
38900	1.8772
39000	1.88783
39100	1.88687
39200	1.87969
39300	1.88205
39400	1.87946
39500	1.87319
39600	1.87927
39700	1.87957
39800	1.87788
39900	1.89001
40000	1.88822
40100	1.87743
40200	1.87901
40300	1.86783
40400	1.87731
40500	1.87216
40600	1.85949
40700	1.86489
40800	1.86626
40900	1.86019
41000	1.8664
41100	1.86925
41200	1.86217
41300	1.86273
41400	1.8609
41500	1.86114
41600	1.84123
41700	1.84166
41800	1.84716
41900	1.84822
42000	1.85027
42100	1.8238
42200	1.81981
42300	1.82454
42400	1.82489
42500	1.82946
42600	1.84312
42700	1.83027
42800	1.83177
42900	1.8303
43000	1.84198
43100	1.8304
43200	1.82213
43300	1.83007
43400	1.82948
43500	1.83814
43600	1.8536
43700	1.85281
43800	1.86143
43900	1.84148
44000	1.84204
44100	1.88004
44200	1.88478
44300	1.89015
44400	1.88414
44500	1.87684
44600	1.89076
44700	1.91056
44800	1.90273
44900	1.90198
45000	1.89757
45100	1.90604
45200	1.90567
45300	1.91713
45400	1.90799
45500	1.90692
45600	1.91505
45700	1.90931
45800	1.90397
45900	1.91397
46000	1.91705
46100	1.91141
46200	1.90003
46300	1.91357
46400	1.90799
46500	1.91642
46600	1.89741
46700	1.88817
46800	1.89784
46900	1.89149
47000	1.90758
47100	1.87323
47200	1.88841
47300	1.88504
47400	1.87288
47500	1.88122
47600	1.86532
47700	1.85568
47800	1.86618
47900	1.84227
48000	1.86672
48100	1.85468
48200	1.84157
48300	1.85617
48400	1.85612
48500	1.85103
48600	1.82136
48700	1.83767
48800	1.82161
48900	1.83008
49000	1.82509
49100	1.82503
49200	1.81358
49300	1.82238
49400	1.81215
49500	1.81108
49600	1.78704
49700	1.79303
49800	1.78872
49900	1.79433
50000	1.79669
50100	1.78331
50200	1.78502
50300	1.776
50400	1.77131
50500	1.77712
50600	1.77555
50700	1.77139
50800	1.7704
50900	1.77047
51000	1.77953
51100	1.7738
51200	1.78171
51300	1.76678
51400	1.76241
51500	1.77076
51600	1.75801
51700	1.76506
51800	1.75711
51900	1.75975
52000	1.75866
52100	1.77043
52200	1.77482
52300	1.78346
52400	1.7655
52500	1.76325
52600	1.72481
52700	1.74184
52800	1.74089
52900	1.74662
53000	1.72746
53100	1.72721
53200	1.72142
53300	1.7245
53400	1.71674
53500	1.72489
53600	1.70886
53700	1.68856
53800	1.69404
53900	1.69057
54000	1.69404
54100	1.66294
54200	1.65672
54300	1.6611
54400	1.65536
54500	1.66571
54600	1.61732
54700	1.62983
54800	1.62149
54900	1.62734
55000	1.63585
55100	1.61622
55200	1.62259
55300	1.59981
55400	1.61111
55500	1.60794
55600	1.58329
55700	1.58652
55800	1.58081
55900	1.58022
56000	1.57466
56100	1.56095
56200	1.55343
56300	1.55927
56400	1.55318
56500	1.55965
56600	1.56074
56700	1.54957
56800	1.56098
56900	1.55113
57000	1.56059
57100	1.57218
57200	1.55958
57300	1.55926
57400	1.56832
57500	1.55921
57600	1.57141
57700	1.57031
57800	1.57812
57900	1.56941
58000	1.56424
58100	1.58399
58200	1.57815
58300	1.58279
58400	1.5783
58500	1.5823
58600	1.58828
58700	1.59278
58800	1.59716
58900	1.5868
59000	1.59009
59100	1.59249
59200	1.59433
59300	1.59998
59400	1.59241
59500	1.59737
59600	1.6161
59700	1.61767
59800	1.6063
59900	1.61405
60000	1.61855
60100	1.63544
60200	1.63548
60300	1.62882
60400	1.63355
60500	1.62912
60600	1.63415
60700	1.64226
60800	1.6355
60900	1.63325
61000	1.62318
61100	1.63974
61200	1.64378
61300	1.63889
61400	1.63445
61500	1.64677
61600	1.68014
61700	1.6732
61800	1.66882
61900	1.68155
62000	1.67341
62100	1.68695
62200	1.70107
62300	1.68806
62400	1.67939
62500	1.68902
62600	1.73953
62700	1.73813
62800	1.73099
62900	1.74719
63000	1.74089
63100	1.76461
63200	1.76335
63300	1.76792
63400	1.76371
63500	1.77347
63600	1.78822
63700	1.77694
63800	1.79272
63900	1.78964
64000	1.79814
64100	1.81632
64200	1.81932
64300	1.80842
64400	1.81823
64500	1.80976
64600	1.82793
64700	1.82713
64800	1.84862
64900	1.82681
65000	1.84646
65100	1.86089
65200	1.86659
65300	1.85959
65400	1.85784
65500	1.86345
65600	1.90384
65700	1.91279
65800	1.89743
65900	1.9004
66000	1.89704
66100	1.95285
66200	1.95187
66300	1.94023
66400	1.93586
66500	1.9414
66600	1.95697
66700	1.96702
66800	1.96684
66900	1.98304
67000	1.96668
67100	1.99357
67200	1.98365
67300	1.98276
67400	1.98916
67500	1.99812
67600	1.99798
67700	2.00737
67800	2.00301
67900	2.00219
68000	2.00776
68100	2.02122
68200	2.01916
68300	2.00771
68400	2.00877
68500	2.02602
68600	2.03724
68700	2.03997
68800	2.04408
68900	2.03138
69000	2.0394
69100	2.04785
69200	2.0551
69300	2.05423
69400	2.0452
69500	2.04545
69600	2.05831
69700	2.05013
69800	2.04674
69900	2.05368
70000	2.04779
70100	2.05764
70200	2.05407
70300	2.05573
70400	2.05904
70500	2.05477
70600	2.04816
70700	2.04334
70800	2.0423
70900	2.04503
71000	2.05182
71100	2.04136
71200	2.03815
71300	2.03523
71400	2.04555
71500	2.04299
71600	2.03582
71700	2.02101
71800	2.02575
71900	2.02768
72000	2.02244
72100	2.02898
72200	2.02264
72300	2.02465
72400	2.0201
72500	2.02166
72600	2.00137
72700	1.99408
72800	1.99458
72900	1.99692
73000	1.99104
73100	1.98253
73200	1.975
73300	1.98799
73400	2
73500	1.99127
73600	1.99256
73700	1.99832
73800	1.98401
73900	1.99132
74000	1.99328
74100	2.00105
74200	1.98846
74300	2.00276
74400	1.9861
74500	1.9835
74600	1.99164
74700	1.98792
74800	1.99506
74900	1.99152
75000	1.97792
75100	2.00466
75200	2.01318
75300	2.01361
75400	2.00881
75500	2.01108
75600	2.01755
75700	2.01705
75800	2.00568
75900	2.00288
76000	2.00265
76100	2.0087
76200	2.00761
76300	2.0088
76400	2.01178
76500	2.01399
76600	2.00849
76700	2.00321
76800	1.99939
76900	2.01317
77000	1.99434
77100	1.99834
77200	1.99984
77300	1.99957
77400	1.99485
77500	1.99982
77600	2.01061
77700	1.99877
77800	1.99874
77900	2.00651
78000	2.0081
78100	2.00677
78200	2.01123
78300	1.99872
78400	1.99837
78500	2.00282
78600	2.00841
78700	1.995
78800	2.00064
78900	2.0002
79000	1.99607
79100	2.00647
79200	2.00489
79300	2.01198
79400	2.00514
79500	2.00608
79600	2.01485
79700	2.01305
79800	2.00272
79900	2.01191
80000	2.01403
80100	2.01943
80200	2.02763
80300	2.01815
80400	2.02381
80500	2.02628
80600	2.02974
80700	2.04235
80800	2.02203
80900	2.02447
81000	2.02375
81100	2.05578
81200	2.0506
81300	2.05643
81400	2.04802
81500	2.03782
81600	2.06321
81700	2.05664
81800	2.05925
81900	2.06391
82000	2.06485
82100	2.08376
82200	2.07736
82300	2.07735
82400	2.07406
82500	2.06563
82600	2.09435
82700	2.09181
82800	2.10543
82900	2.0914
83000	2.10138
83100	2.10117
83200	2.1085
83300	2.09338
83400	2.09765
83500	2.09071
83600	2.09699
83700	2.0974
83800	2.09668
83900	2.08863
84000	2.09376
84100	2.0989
84200	2.0976
84300	2.08633
84400	2.10151
84500	2.09443
84600	2.10806
84700	2.10561
84800	2.10009
84900	2.10549
85000	2.09924
85100	2.09926
85200	2.09757
85300	2.09957
85400	2.09986
85500	2.10297
85600	2.09484
85700	2.09094
85800	2.09336
85900	2.08909
86000	2.08056
86100	2.08069
86200	2.06937
86300	2.07493
86400	2.07274
86500	2.07585
86600	2.07247
86700	2.07652
86800	2.07255
86900	2.06498
87000	2.07491
87100	2.06924
87200	2.07663
87300	2.06212
87400	2.06411
87500	2.06005
87600	2.05006
87700	2.05895
87800	2.06278
87900	2.0528
88000	2.07294
88100	2.0541
88200	2.06455
88300	2.07115
88400	2.065
88500	2.06262
88600	2.06908
88700	2.07212
88800	2.05446
88900	2.06838
89000	2.0682
89100	2.0685
89200	2.06183
89300	2.06654
89400	2.06867
89500	2.07231
89600	2.07953
89700	2.08797
89800	2.0686
89900	2.0824
90000	2.07793
90100	2.08661
90200	2.0849
90300	2.08492
90400	2.09067
90500	2.09239
90600	2.103
90700	2.11158
90800	2.1108
90900	2.09794
91000	2.10711
91100	2.12746
91200	2.11964
91300	2.12161
91400	2.12502
91500	2.12012
91600	2.10819
91700	2.10757
91800	2.11241
91900	2.1213
92000	2.1221
92100	2.12495
92200	2.12107
92300	2.12754
92400	2.12211
92500	2.12504
92600	2.12268
92700	2.11675
92800	2.12295
92900	2.1311
93000	2.12315
93100	2.11666
93200	2.12235
93300	2.1204
93400	2.12337
93500	2.12569
93600	2.14122
93700	2.11848
93800	2.12511
93900	2.12468
94000	2.13904
94100	2.14389
94200	2.1398
94300	2.13269
94400	2.13162
94500	2.13989
94600	2.12853
94700	2.13034
94800	2.12061
94900	2.12984
95000	2.12005
95100	2.11563
95200	2.11993
95300	2.11743
95400	2.11626
95500	2.10902
95600	2.11031
95700	2.10791
95800	2.11835
95900	2.1095
96000	2.1116
96100	2.12403
96200	2.12309
96300	2.11193
96400	2.1165
96500	2.1063
96600	2.10554
96700	2.1096
96800	2.11079
96900	2.10144
97000	2.10024
97100	2.09843
97200	2.10186
97300	2.10349
97400	2.10754
97500	2.10012
97600	2.10592
97700	2.10232
97800	2.10253
97900	2.10476
98000	2.11448
98100	2.08605
98200	2.08787
98300	2.0939
98400	2.08079
98500	2.08032
98600	2.07628
98700	2.06519
98800	2.07112
98900	2.06242
99000	2.05976
99100	2.04963
99200	2.04105
99300	2.05393
99400	2.05323
99500	2.05373
99600	2.00945
99700	2.01847
99800	2.00999
99900	2.01535
100000	2.0274



==> figures/position-length.csv <==
Iteration	JA	JB	JC	JD	KA	KB	KC	KD	KE	KF	DA	SA	SB	SC	SD	SE
1	12.22	12.75	12.39	11.99	11.27	12.59	10.69	11.67	11.09	11.98	12.00	11.75	11.22	10.93	12.26	12.02
2	15.08	15.59	14.87	14.68	14.05	15.31	13.75	13.83	13.85	14.40	14.68	14.88	13.25	13.05	14.87	13.62
3	16.01	16.11	15.19	14.94	13.94	15.16	15.01	14.06	16.08	14.88	14.82	14.50	14.70	13.09	14.78	14.27
4	16.46	16.16	15.70	15.36	14.43	15.40	15.15	14.71	16.58	15.00	14.90	14.94	15.42	13.39	15.26	15.10
5	16.73	16.30	15.82	15.36	15.08	16.06	14.32	15.60	17.15	15.01	14.85	16.70	15.44	13.87	15.23	15.32
6	16.73	16.49	15.51	15.12	15.71	16.16	13.55	15.75	17.00	15.32	15.49	17.05	15.32	13.78	15.41	15.95
7	17.24	16.82	15.48	15.25	15.77	16.21	14.93	15.93	17.02	15.32	15.73	17.19	16.53	13.68	15.70	15.28
8	17.17	17.22	15.77	15.37	15.28	15.92		15.73	17.39	15.51	15.80	17.29	15.35	13.98	15.82	15.12
9	17.22	17.41	16.38	15.33	15.15	16.37		15.60	17.56	15.65	15.87	21.89	14.61	14.03	15.92	15.82
10	17.52	17.16	16.03	15.32	15.56	16.18		15.51	17.67	15.32	16.27	25.01	14.52	14.32	16.32	16.11
11	17.24	17.49	15.78	15.46	16.06	16.23		15.55	17.59	15.44	16.66		14.64	13.88	16.59	16.32
12	17.12	17.37	16.08	15.90	16.30	16.48		15.81	17.85	15.82	16.58		15.57	13.89	16.90	16.18
13	16.98	17.20	16.50	16.24	17.02	16.63		16.19	17.23	15.85	16.48		17.04	13.36	17.26	16.51
14	17.33	17.27	15.59	16.27	16.41	16.43		16.32	17.31	16.23	16.41			13.50	17.55	16.66
15	16.99	17.34	15.98	16.30	16.71	16.71		16.33	17.73	15.96	16.72			13.61	17.62	16.71
16	17.18	17.38	16.62	16.14	16.79	16.56		16.26	18.39	16.25	16.06			15.01	17.48	16.74
17	17.23	17.13	16.54	16.00	17.52	16.85		16.20	17.26	16.45	16.26			16.00	17.30	16.56
18	17.19	17.42	16.38	15.58	16.77	17.23		16.42	18.56	16.55	16.84				17.04	16.15
19	17.47	17.37	17.20	15.62	19.60	17.43		16.33	18.50	17.12	15.98				16.97	16.52
20	17.64	17.33	18.19	15.81		17.46		16.61	18.88	17.20	16.96				17.05	16.89
21	17.53	17.53	18.04	15.83		17.55		16.78	19.21	16.73	16.93				16.98	17.10
22	17.78	17.67	17.29	15.85		17.43		16.66	19.13	16.81	16.43				17.17	16.66
23	17.99	17.65	17.10	15.51		17.31		16.69	18.88	16.59	16.56				17.43	16.59
24	18.38	17.63	16.32	15.70		17.43		16.48	19.05	16.60	16.55				17.28	16.72
25	17.98	17.66	16.40	15.86		17.13		16.67	18.39	16.65	16.83				17.38	16.91
26	18.12	17.86	16.60	16.28		17.12		16.77	18.02	17.64	16.83				17.83	16.95
27	18.04	17.64	16.50	15.88		17.10		16.65	18.15	17.65	16.92				17.99	16.59
28	18.10	17.98	16.45	16.10		16.86		16.60	18.47	17.25	17.12				17.31	17.07
29	17.83	17.78	16.96	16.19		17.29		16.81	17.88	16.60	17.27				17.56	17.64
30	18.19	17.94	16.79	16.17		17.70		16.91	17.62	17.15	17.74				17.36	17.70
31	18.55	18.26	17.89	15.98		17.16		16.84	20.45	18.10	17.85				17.58	18.13
32	18.08	17.92	18.73	16.05		17.05		16.73	21.64	18.12	17.44				17.71	18.04
33	18.43	17.96	19.36	16.26		16.83		17.05		18.09	17.48				17.64	17.70
34	18.24	18.29	19.79	16.36		17.06		16.77		18.18	18.02				18.16	17.60
35	18.48	17.78	20.36	16.25		16.84		16.61		18.07	17.78				18.29	17.45
36	18.70	17.84	19.61	16.38		16.75		16.85		18.25	18.52				17.80	16.93
37	18.94	17.65	20.23	15.91		16.80		16.91		18.30	17.92				17.82	17.08
38	18.65	17.65	20.48	16.03		16.68		16.94		18.43	17.38				17.85	16.90
39	18.37	17.49	20.37	16.10		16.96		17.06		18.69	17.33				18.33	17.11
40	18.74	17.47	20.32	16.26		16.92		17.19		18.85	17.58				18.36	17.03
41	18.84	17.59	19.49	16.64		17.35		17.36		18.74	17.40				18.18	17.23
42	18.74	17.54	19.09	16.83		17.75		17.24		18.68	17.17				18.39	17.24
43	18.53	17.83	18.47	16.95		17.96		17.33		18.26	17.52				19.09	17.01
44	18.60	17.96	19.27	16.85		17.46		17.38		18.04	17.74				18.44	17.22
45	18.78	17.69	18.10	17.29		16.66		17.47		18.65	17.83				18.45	17.56
46	19.05	17.76	16.61	17.44		16.47		17.42		19.02	17.86				18.58	17.35
47	18.97	17.89	14.61	17.42		16.24		17.70		19.44	17.84				18.15	17.74
48	18.63	17.74	15.41	17.54		16.42		18.04		19.24	18.01				18.17	17.54
49	18.72	17.91	17.41	17.66		16.16		17.71		19.03	18.27				17.96	17.32
50	18.45	17.68	19.14	16.84		16.51		17.64		18.51	17.83				17.96	17.50
51	18.72	17.68	19.36	16.91		16.82		17.91		19.05	17.99				17.78	17.90
52	18.72	17.96	19.28	17.10		16.28		18.10		19.01	18.16				17.43	17.65
53	18.71	17.84	19.45	17.13		16.47		18.03		18.39	18.41				17.45	17.78
54	19.03	17.84	19.89	17.18		16.96		17.65		17.68	18.40				17.31	17.73
55	19.34	17.90	19.90	17.23		16.33		17.31		17.53	18.58				16.51	17.12
56	19.49	17.78	19.82	17.05		16.68		17.35		17.68	19.00				16.28	16.92
57	19.74	17.77	19.55	17.15		16.92		17.13		17.22	18.38				16.50	17.21
58	19.50	17.96	20.83	17.21		17.17		17.26		16.52	18.38				17.17	17.66
59	19.33	17.98	22.60	17.61		17.70		17.66		16.79	18.31				17.10	17.21
60	19.57	17.83	23.08	17.67		17.94		17.62		17.00	17.77				16.86	17.32
61	19.19	17.92	22.85	17.81		17.61		17.54		17.79	17.16				16.85	17.10
62	19.78	17.66		17.50		16.57		17.61		18.17	17.38				16.81	17.26
63	19.66	17.71		17.14		16.28		17.51		17.72	17.19				17.34	17.10
64	19.46	17.60		17.36		16.48		17.23		17.68	17.52				17.43	17.44
65	19.94	17.84		17.28		16.45		17.47		17.88	17.53				17.70	17.71
66	20.24	17.92		17.72		16.70		17.56		17.61	17.39				17.90	16.93
67	20.20	17.82		17.32		16.54		17.43		17.11	17.74				18.40	17.18
68	20.10	17.95		16.96		16.76		17.39		17.12	17.75				18.21	17.37
69	20.26	17.68		17.29		16.56		17.32		17.92	17.35				18.93	17.59
70	20.18	17.97		17.74		16.65		17.43		18.21	17.40				18.92	17.92
71	20.49	17.84		17.65		16.99		17.44		17.31	17.28				18.84	17.40
72	20.26	17.67		17.54		17.12		17.34		17.20	17.16				18.61	17.54
73	20.47	17.71		16.95		16.74		17.45		17.77	17.49				18.42	17.62
74	20.31	17.66		17.31		16.42		17.46		17.71	17.49				18.68	17.44
75	20.15	17.78		17.17		16.33		17.79		17.98	17.41				18.36	17.05
76	20.20	17.54		17.02		16.42		18.00		18.84	18.15				18.28	16.99
77	20.22	17.54		17.08		16.11		18.09		19.11	18.14				18.24	16.97
78	19.97	17.57		17.51		15.97		18.09		19.31	18.26				18.57	17.26
79	20.02	17.48		17.41		16.13		18.02		19.49	18.41				18.48	16.58
80	19.86	17.70		17.61		15.88		18.13		19.28	18.25				18.60	16.96
81	20.29	17.51		17.98		16.38		18.06		19.40	18.37				18.84	17.28
82	19.94	17.60		17.02		16.67		17.83		19.33	18.15				19.20	17.85
83	19.90	17.63		16.65		16.61		17.86		19.57	18.26				18.78	16.96
84	20.25	17.71		16.40		16.74		17.80		19.81	18.33				18.78	17.32
85	20.61	17.89		17.27		16.60		17.66		19.78	18.53				18.95	17.94
86	20.39	17.56		17.62		17.87		17.83		19.71	18.41				18.80	18.40
87	20.00	17.66		18.09		19.66		18.10		19.97	18.11				18.55	19.14
88	19.60	18.02		18.03		19.07		18.28		20.04	18.49				18.42	19.86
89	19.46	18.07		17.98		19.39		18.11		20.21	18.44				18.63	19.43
90	19.36	17.90		18.26		20.10		18.01		20.19	18.45				18.70	20.05
91	19.70	18.04		18.92		19.52		17.46		20.19	18.33				18.96	19.70
92	20.16	18.26		19.37		19.79		17.48		20.42	17.33				18.70	19.82
93	19.88	17.98		19.37		19.97		17.13		20.56	17.14				18.58	20.28
94	20.13	18.39		18.82		18.58		17.28		20.83	17.53				19.00	20.61
95	19.82	18.32		18.79		18.41		17.34		20.67	17.94				19.16	20.44
96	20.35	18.20		18.70		19.63		17.13		20.52	18.00				19.28	21.01
97	20.05	17.93		19.00		19.58		15.65		20.52	17.71				19.34	20.55
98	20.10	18.11		18.31		20.24		15.63		20.59	18.01				18.99	21.00
99	19.86	18.18		18.25		20.53		15.61		20.95	18.57				19.19	21.27
100	19.69	18.69		18.35		20.85		16.49		21.09	18.35				19.60	20.14
101	19.80	18.68		18.18		20.62		18.35		21.30	18.46				19.43	20.50
102	19.69	18.76		17.87		20.25		19.61		20.91	18.22				19.66	22.63
103	19.26	18.57		17.45		20.19		19.99		20.75	18.43				19.79	24.03
104	19.17	18.31		17.79		20.59		20.53		20.97	18.65				20.08	22.92
105	18.94	18.51				20.60		20.81		20.59	18.38				19.68	22.41
106	18.18	18.76				19.84		20.75		20.82	18.06				20.30	
107	17.92	18.75				19.67		20.53		20.50	17.86				20.47	
108	18.46	18.38				19.58		20.36		20.87	18.09				20.71	
109	18.43	18.77				19.35		20.13		20.87	18.09				20.57	
110	18.48	18.70				19.26		19.34		20.68	18.25				20.09	
111	18.70	18.95				19.03		19.61		20.99	18.21				20.58	
112	19.11	18.95				19.23		20.03		21.53	18.60				20.32	
113	19.06	18.39				20.49		20.26		21.38	18.75				20.61	
114	19.69	18.14				20.91		20.40		21.28	18.71				20.85	
115	20.16	17.77				21.59		20.62		20.32	18.99				20.18	
116	20.44	17.72				20.54		20.56		20.30	18.77				20.06	
117	20.39	18.04				20.48		20.31		19.93	18.75				20.05	
118	20.04	18.22				20.77		19.68		20.22	18.91				19.86	
119	19.72	18.45				21.21		20.46		19.90	18.35				19.65	
120	19.72	19.21				21.47		21.01		20.39	18.74				19.60	
121	20.81	18.94				21.40		20.79		20.70	18.92				20.23	
122	21.29	18.74				21.81		20.83		20.82	18.87				20.70	
123	21.17	18.57				21.55		20.70		20.99	19.01				20.58	
124	21.28	19.14				21.83		20.59		20.78	17.88				20.68	
125	21.33	19.67				21.58		20.28		20.38	17.65				20.31	
126	20.28	19.69				21.33		19.73		20.22	17.44				20.59	
127	19.46	19.56				22.02		20.77		20.39	17.80				20.49	
128	19.55	19.52				21.64		20.91		20.54	17.63				20.14	
129	19.70	19.88				22.42		21.16		20.81	16.91				20.05	
130	19.70	19.57				22.30		21.04		20.32	17.13				20.61	
131	19.63	19.54				21.87		21.33		20.29	17.19				20.54	
132	19.91	20.09				22.53		20.99		20.91	17.71				20.66	
133	19.96	20.06				22.93		20.80		21.22	17.07				20.38	
134	20.16	19.78				22.01		20.77		21.41	17.15				20.53	
135	20.09	18.94				22.07		20.71		21.14	17.61				19.80	
136	20.13	19.33				22.06		20.24		21.44	17.56				19.90	
137	20.18	19.78				18.62		20.69		20.94	18.13				19.85	
138	20.41	19.85				18.46		21.01		21.14	17.94				19.54	
139	20.64	19.73				16.86		21.46		21.15	17.54				19.56	
140	20.75	19.75				15.77		22.24		21.18	17.27				19.93	
141	20.48	19.51				15.64		22.33		21.42	17.41				20.15	
142	20.41	19.64				16.32		22.56		21.24	17.66				20.34	
143	20.47	19.29				15.82		22.18		20.94	18.01				20.23	
144	20.63	18.81				16.10		21.51		20.23	17.87				20.20	
145	20.84	19.08				16.03		22.42		20.50	17.68				20.27	
146	20.79	18.96				15.85		25.88		20.68	17.75				20.49	
147	21.18	19.48				16.01				20.88	18.14				19.50	
148	20.72	19.42				16.23				20.50	18.44				19.16	
149	20.95	19.97				16.21				20.51	18.60				19.44	
150	20.99	19.54				16.43				20.77	18.14				19.38	
151	20.81	19.59				16.54				20.50	18.41				19.63	
152	20.44	19.67				16.49				20.62	18.48				19.49	
153	20.41	20.29				16.59				20.48	18.70				19.42	
154	20.65	20.69				17.08				20.70	18.30				19.55	
155	20.55	20.70				17.27				20.50	17.81				19.59	
156	20.87	20.61				17.31				20.87	18.32				19.71	
157	20.70	21.10				18.28				20.84	18.58				19.31	
158	20.71	21.04				18.82				21.04	19.19				19.32	
159	20.62	21.23				18.93				21.06	19.59				19.02	
160	20.56	20.97				19.76				20.94	19.38				18.99	
161	20.56	20.88				20.84				21.01	18.91				18.70	
162	20.60	20.53				21.44				20.43	18.84				19.04	
163	20.54	20.69				21.90				20.73	18.25				20.07	
164	20.36	20.48				22.73				20.71	18.94				20.55	
165	20.62	20.84				22.24				20.43	18.79				20.66	
166	20.64	20.33				22.88				21.10	17.44				20.40	
167	20.66	20.28				22.20				20.96	17.46				21.11	
168	20.86	19.96				23.36				20.75	17.76				20.44	
169	21.04	19.84				23.27				20.64	17.83				20.56	
170	21.28	19.30				23.17				21.07	17.71				20.91	
171	21.33	19.13				23.19				20.79	17.77				21.03	
172	21.21	19.04				23.04				20.84	17.75				21.17	
173	21.08	19.86				23.24				20.65	17.67				21.27	
174	21.08	20.39				23.64				20.88	17.61				21.59	
175	21.12	18.01				22.86				21.36	17.29				21.92	
176	21.16	17.81				22.60				21.25	17.69				21.78	
177	21.23	18.37				22.42				21.49	18.13				21.93	
178	21.15	18.69				22.25				21.45	18.14				22.22	
179	21.19	18.49				22.37				21.53	18.10				22.00	
180	21.55	18.71				22.14				21.73	18.14				22.21	
181	21.58	18.71				22.21				21.91	18.15				22.56	
182	21.19	18.58				21.32				22.09	18.15				22.50	
183	21.48	18.80				19.43				21.14	18.21				22.57	
184	21.21	19.18				16.81				21.16	17.89				22.48	
185	21.99	19.41				16.38				21.21	17.78				22.17	
186	23.25	19.23				16.83				21.11	18.04				21.89	
187	23.62	18.37				17.01				21.03	18.10				22.36	
188	24.33	18.20				17.30				20.90	18.08				22.15	
189	24.30	17.61				17.04				21.06	18.95				21.51	
190		17.94				16.92				20.84	17.81				20.11	
191		19.05				16.47				20.54	18.12				19.50	
192		20.29				16.69				20.52	18.48				19.22	
193		20.28				16.60				20.32	18.86				20.84	
194		20.47				16.98				20.46	18.19				21.67	
195		20.27				17.15				20.80	18.22				21.23	
196		20.48				17.22				19.94	18.55				21.24	
197		20.75				17.21				19.80	18.19					
198		21.05				17.71				19.95	18.55					
199		20.86				16.89				20.24	18.17					
200		20.75				17.21				20.07	18.44					
201		20.56				17.60				20.28	18.39					
202		20.52				16.73				20.44	18.06					
203		20.51				16.57				20.22	18.50					
204		20.42				16.24				20.27	18.41					
205		20.26				16.88				20.50	18.03					
206		20.86				17.72				20.40	18.56					
207		20.68				18.89				20.36	18.60					
208		20.55				18.69				20.52	18.39					
209		20.90				18.90				20.44	18.48					
210		20.67				21.56				20.18	18.69					
211		20.31				22.25				20.35	18.76					
212		20.58				22.02				20.30	18.84					
213		20.98				21.59				20.37	18.66					
214		20.93				21.76				20.39	18.40					
215		20.48				22.09				20.18	18.16					
216		20.41				22.14				20.59	18.06					
217		20.82				22.22				20.52	18.04					
218		21.15				22.42				20.23	18.23					
219		21.10				22.11				20.08	18.41					
220		21.73				22.20				20.73	18.30					
221		22.32				21.95				20.34	17.87					
222		21.22				22.09				20.22	18.26					
223		20.65				22.00				20.17	18.22					
224		21.24				22.23				20.48	17.94					
225		21.28				22.21				20.61	18.52					
226		21.53				22.56				20.42	19.01					
227		21.75				22.74				20.22	19.06					
228		21.21				22.00				19.93	19.69					
229		22.10				22.11				20.13	19.60					
230		22.59				22.37				20.10	19.48					
231		22.62				22.79				20.53	19.75					
232		23.06				22.82				20.99	19.61					
233		22.56				23.04				20.64	19.92					
234		22.24				23.20				19.91	22.39					
235		21.87				23.07				20.12	22.57					
236		21.86				22.85				20.02	22.39					
237		22.14				22.85				19.79	22.05					
238		21.50				22.48				19.56	22.50					
239		21.43				22.73				19.89	21.83					
240		21.80				22.63				19.91	21.86					
241		21.89				22.07				20.27	22.08					
242		21.97				22.33				20.13	22.21					
243		22.26				22.25				19.85	22.37					
244		21.96				22.50				20.30	22.13					
245		22.28				22.47				20.46	21.48					
246		22.27				22.35				20.09	21.39					
247		22.00				22.17				21.40	21.70					
248		22.44				22.63				21.66	20.77					
249		22.12				22.71				21.92	20.78					
250		21.88				22.45				22.19	21.23					
251		22.26				22.66				22.41	20.86					
252		23.36				23.12				21.65	20.27					
253		22.47				23.16				21.98	20.75					
254		22.10				22.81				22.32	21.27					
255		22.45				23.18				22.02	21.54					
256		22.43				22.59				20.29	21.20					
257		22.20				22.95				20.70	21.11					
258		22.53				23.00				21.84	21.67					
259		22.67				23.39				21.80	21.43					
260		22.39				23.07				21.83	21.28					
261		22.51				23.28				21.58	22.22					
262		22.67				23.37				21.15	22.07					
263		23.37				23.48				21.12	21.80					
264		23.11				23.88				21.97	23.19					
265		24.00				23.53				22.17	22.79					
266		23.64				23.38				21.80	24.20					
267		23.50				23.17				21.86	24.24					
268		23.24				23.27				21.67						
269		26.24				23.36				21.89						
270		25.12				23.51				22.19						
271		20.96				23.50				22.33						
272		33.08				23.60				22.79						
273		35.45				23.63				22.96						
274						23.59				23.22						
275						23.51				22.49						
276						23.50				22.30						
277						23.48				22.55						
278						23.37				23.06						
279						23.34				23.20						
280						23.84				23.71						
281						23.96				22.58						
282						23.99				24.37						
283						23.45				25.39						
284						23.94				25.58						
285						23.51				25.58						
286						22.63				24.70						
287						22.64										
288						22.77										
289						22.81										
290						22.61										
291						22.79										
292						22.90										
293						22.66										
294						22.79										
295						22.64										
296						22.96										
297						22.50										
298						21.79										
299						21.88										
300						21.67										
301						22.31										
302						21.90										
303						21.94										
304						21.55										
305						21.28										
306						21.15										
307						21.22										
308						21.17										
309						21.27										
310						21.36										
311						22.42										
312						22.54										
313						22.30										
314						22.37										
315						22.09										
316						22.18										
317						22.28										
318						22.34										
319						22.25										
320						21.98										
321						22.34										
322						21.84										
323						21.69										
324						21.74										
325						21.63										
326						21.80										
327						21.84										
328						22.07										
329						21.11										
330						21.21										
331						22.07										
332						22.03										
333						21.25										
334						21.14										
335						21.31										
336						21.33										
337						21.26										
338						21.11										
339						21.68										
340						22.64										
341						23.50										
342						22.98										
343						23.03										
344						23.00										

==> tables/ablation-manager.csv <==
	JC	KE	DA	SE
\textsc{online}	6,537	\textbf{3,336}	\textbf{30,313}	\textbf{12,465}
\ w/o AND assg.	8,618	3,762	53,275	18,926
\ w/o top-k	\textbf{6,520}	3,639	46,080	36,093
\ w/o AND assg. \& top-k	10,480	6,171	58,527	33,677


==> tables/ablation-online.csv <==
	JC	KE	DA	SE
\textsc{baseline}	12,514	18,771	112,874	64,227
\textsc{online-m}	9,992	5,445	46,719	28,769
\textsc{online-w}	13,516	54,360	65,304	26,168
\textsc{online}	\textbf{6,537}	\textbf{3,336}	\textbf{30,313}	\textbf{12,465}


==> tables/baseline-onlineCP.csv <==
ID	Baseline Nodes	Baseline Time	Online (CP) Nodes	Online (CP) Time	Online (PORZ) Nodes	Online (PORZ) Time	Improve Nodes	Improve Time
JA	8,964,444,959	142,115	\textbf{1,288,601,416}	\textbf{22,384}	1,695,985,808	30,235	-31.61\%	-35.08\%
JB	7,137,514,712	155,786	1,576,437,139	31,957	\textbf{1,478,594,317}	\textbf{29,490}	6.21\%	7.72\%
JC	721,004,784	12,514	\textbf{316,391,324}	\textbf{6,537}	390,302,285	7,240	-23.36\%	-10.76\%
JD	1,271,426,148	30,209	545,655,175	11,083	\textbf{471,142,589}	\textbf{10,053}	13.66\%	9.29\%
KA	134,881,952	2,103	111,838,889	2,102	\textbf{88,089,646}	\textbf{1,578}	21.24\%	24.93\%
KB	10,153,035,632	156,583	2,242,789,149	38,947	\textbf{1,874,628,632}	\textbf{32,999}	16.42\%	15.27\%
KC	38,217,263	\textbf{747}	\textbf{26,441,989}	758	34,036,400	771	-28.72\%	-1.84\%
KD	2,754,213,379	47,494	955,257,191	17,434	\textbf{820,340,461}	\textbf{14,303}	14.12\%	17.96\%
KE	1,197,819,407	18,771	181,418,954	3,336	\textbf{140,549,259}	\textbf{2,630}	22.53\%	21.16\%
KF	9,516,440,320	147,271	2,107,185,330	35,418	\textbf{1,699,451,102}	\textbf{29,294}	19.35\%	17.29\%
DA	7,322,743,383	112,874	1,761,842,477	30,313	\textbf{1,710,784,655}	\textbf{29,107}	2.90\%	3.98\%
SA	51,272,288	937	41,863,480	992	\textbf{33,717,008}	\textbf{904}	19.46\%	8.92\%
SB	215,380,103	3,860	\textbf{55,541,455}	\textbf{1,364}	57,491,372	1,458	-3.51\%	-6.93\%
SC	\textbf{97,559,402}	\textbf{1,557}	98,661,355	1,715	101,466,716	1,706	-2.84\%	0.56\%
SD	8,187,017,679	124,644	1,395,444,447	23,751	\textbf{1,249,964,902}	\textbf{20,601}	10.43\%	13.26\%
SE	4,297,808,879	64,227	757,256,934	\textbf{12,465}	\textbf{737,461,831}	12,745	2.61\%	-2.25\%



==> tables/online-porz.csv <==
ID	Online (CP) Nodes	Online (CP) Time	Po-RZ Nodes	Po-RZ Time
JA	\textbf{1,288,601,416}	\textbf{22,384}	1,695,985,808	30,235
JB	1,576,437,139	31,957	\textbf{1,478,594,317}	\textbf{29,490}
JC	\textbf{316,391,324}	\textbf{6,537}	390,302,285	7,240
JD	545,655,175	11,083	\textbf{471,142,589}	\textbf{10,053}
KA	111,838,889	2,102	\textbf{88,089,646}	\textbf{1,578}
KB	2,242,789,149	38,947	\textbf{1,874,628,632}	\textbf{32,999}
KC	\textbf{26,441,989}	\textbf{758}	34,036,400	771
KD	955,257,191	17,434	\textbf{820,340,461}	\textbf{14,303}
KE	181,418,954	3,336	\textbf{140,549,259}	\textbf{2,630}
KF	2,107,185,330	35,418	\textbf{1,699,451,102}	\textbf{29,294}
DA	1,761,842,477	30,313	\textbf{1,710,784,655}	\textbf{29,107}
SA	41,863,480	992	\textbf{33,717,008}	\textbf{904}
SB	\textbf{55,541,455}	\textbf{1,364}	57,491,372	1,458
SC	\textbf{98,661,355}	1,715	101,466,716	\textbf{1,706}
SD	1,395,444,447	23,751	\textbf{1,249,964,902}	\textbf{20,601}
SE	757,256,934	\textbf{12,465}	\textbf{737,461,831}	12,745


==> tables/queuesize.csv <==
100	123,060,241	2,119	170,564	32,206	23.63	3,815.74	20	98.65%	95.95%
500	114,905,582	2,045	159,323	33,383	21.54	3,437.27	19	98.72%	94.16%
1000	111,838,889	2,102	159,614	32,153	22.6	3,473.37	18	98.70%	92.69%
2000	116,948,931	2,050	162,518	32,908	21.83	3,548.88	19	98.72%	93.49%
10000	122,197,148	2,134	146,814	31,614	24.48	3,860.64	19	98.71%	96.08%

